Analysing Factorizations of Action-Value Networks for Cooperative Multi-Agent Reinforcement Learning

Recent years have seen the application of deep reinforcement learning techniques to cooperative multi-agent systems, with great empirical success. However, given the lack of theoretical insight, it remains unclear what the employed neural networks are learning, or how we should enhance their learning power to address the problems on which they fail. In this work, we empirically investigate the learning power of various network architectures on a series of one-shot games. Despite their simplicity, these games capture many of the crucial problems that arise in the multi-agent setting, such as an exponential number of joint actions or the lack of an explicit coordination mechanism. Our results extend those in [4] and quantify how well various approaches can represent the requisite value functions, and help us identify the reasons that can impede good performance, like sparsity of the values or too tight coordination requirements.

==> csv/Aloha_12.csv <==
Joint,23.98,0.639,135.364,2.538,0.0,0.0,7.4,3.105,12.115,0.273,700.4,13.463,0.418,0.005
F1,7.295,0.002,231.092,0.323,0.0,0.0,12.0,0.0,7.963,0.003,861.1,3.885,0.635,0.001
F2R,6.842,0.197,199.449,11.054,0.0,0.0,10.4,1.2,7.668,0.249,851.2,33.099,0.648,0.006
F3R,6.56,0.313,182.165,15.496,0.0,0.0,9.8,2.088,7.59,0.305,860.2,47.326,0.658,0.011
F2C,2.181,0.004,10.364,0.142,2.0,0.0,0.0,0.0,2.062,0.024,1379.8,4.578,0.832,0.0
F3C,0.809,0.005,12.45,0.171,1.0,0.0,2.0,0.0,1.1,0.01,2487.5,9.521,0.914,0.0
F2O,6.322,0.267,169.464,13.094,0.0,0.0,10.2,1.661,7.286,0.329,863.6,34.021,0.665,0.01
F3O,4.707,0.539,92.222,18.581,0.0,0.0,7.6,2.332,5.941,0.727,954.4,67.353,0.725,0.021
FTF,0.0,0.0,0.0,0.0,2.0,0.0,0.0,0.0,0.0,0.0,4096.0,0.0,1.0,0.0
M1,15.374,0.029,230.648,0.367,0.0,0.0,12.0,0.0,12.449,0.015,845.0,25.838,0.632,0.01
M2R,13.846,0.087,225.179,2.281,0.0,0.0,10.8,1.327,11.605,0.051,838.0,22.204,0.647,0.01
M3R,12.378,0.177,217.039,4.976,0.0,0.0,10.0,1.789,10.762,0.122,852.8,33.811,0.658,0.014
M2C,13.826,0.012,225.327,0.238,0.0,0.0,12.0,0.0,11.596,0.006,907.6,7.283,0.671,0.001
M3C,12.273,0.009,214.924,0.177,0.0,0.0,12.0,0.0,10.69,0.004,968.6,5.851,0.705,0.001
M2O,13.938,0.182,225.436,1.462,0.0,0.0,11.6,0.8,11.614,0.105,670.6,57.535,0.555,0.031
M3O,12.562,0.308,214.012,3.247,0.0,0.0,11.4,0.917,10.846,0.193,752.3,87.455,0.609,0.04
MTF,9.637,0.048,167.677,0.614,0.0,0.0,4.0,0.0,8.824,0.017,1253.6,13.8,0.825,0.002


==> csv/Aloha_9.csv <==
Joint,4.863,1.637,47.771,9.153,0.0,0.0,4.4,1.744,4.473,0.619,215.3,17.059,0.707,0.036
F1,6.136,0.005,130.683,0.627,0.0,0.0,10.0,0.0,6.615,0.005,127.0,1.414,0.635,0.001
F2R,6.968,0.446,123.345,26.454,0.0,0.0,9.0,1.844,6.733,0.345,100.4,11.038,0.581,0.023
F3R,5.047,0.548,87.352,15.459,0.0,0.0,8.0,2.191,5.972,0.611,132.8,7.414,0.683,0.028
F2C,2.25,0.007,9.027,0.2,1.0,0.0,0.0,0.0,2.06,0.025,186.6,1.114,0.817,0.001
F3C,1.317,0.007,18.595,0.261,0.0,0.0,2.0,0.0,1.472,0.012,364.6,1.2,0.881,0.001
F2O,4.979,0.241,82.302,7.747,0.0,0.0,6.6,1.8,5.711,0.415,135.3,9.403,0.689,0.012
F3O,3.945,0.368,49.172,9.605,0.0,0.0,7.0,2.236,5.008,0.669,138.0,7.836,0.728,0.014
FTF,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,512.0,0.0,1.0,0.0
M1,11.929,0.003,145.967,0.115,0.0,0.0,10.0,0.0,9.684,0.002,125.9,1.044,0.635,0.0
M2R,10.449,0.249,140.152,5.66,0.0,0.0,9.0,1.612,8.849,0.124,105.2,10.591,0.596,0.026
M3R,8.714,0.268,125.24,6.225,0.0,0.0,7.8,0.6,7.851,0.224,131.3,6.754,0.685,0.023
M2C,10.311,0.004,138.522,0.133,0.0,0.0,10.0,0.0,8.793,0.002,140.4,1.428,0.681,0.001
M3C,8.679,0.004,126.24,0.216,0.0,0.0,10.0,0.0,7.862,0.002,152.1,1.375,0.724,0.001
M2O,10.478,0.186,138.601,5.831,0.0,0.0,9.6,0.8,8.862,0.14,114.4,10.423,0.615,0.036
M3O,8.857,0.449,124.022,12.324,0.0,0.0,9.4,1.8,7.867,0.338,124.5,11.783,0.63,0.039
MTF,6.251,0.042,85.949,1.061,0.0,0.0,2.0,0.0,6.101,0.025,190.7,4.92,0.844,0.002


==> csv/DispersionGame_9.csv <==
Joint,0.933,0.488,1.743,0.873,162.2,30.318,0.0,0.0,0.247,0.094,307.3,77.121,0.488,0.188
F1,0.736,0.0,0.528,0.006,123.9,0.7,1.1,0.943,0.471,0.0,191.3,2.648,0.017,0.032
F2R,0.661,0.0,0.53,0.004,142.8,1.6,0.0,0.0,0.395,0.001,205.9,3.048,0.193,0.01
F3R,0.568,0.0,0.512,0.003,170.6,2.154,0.4,0.49,0.318,0.0,278.5,3.384,0.366,0.01
F2C,0.063,0.0,0.032,0.002,252.0,0.0,0.0,0.0,0.089,0.0,512.0,0.0,1.0,0.0
F3C,0.063,0.0,0.033,0.002,252.0,0.0,0.0,0.0,0.088,0.001,512.0,0.0,1.0,0.0
F2O,0.568,0.0,0.492,0.01,158.5,4.031,0.2,0.4,0.324,0.004,253.6,9.468,0.349,0.018
F3O,0.355,0.022,0.332,0.028,178.1,3.506,0.1,0.3,0.208,0.011,305.0,14.276,0.537,0.027
M1,0.736,0.0,0.531,0.005,124.3,0.781,0.9,0.831,0.471,0.0,191.8,3.628,0.005,0.027
M2R,0.703,0.0,0.515,0.002,142.0,2.366,0.0,0.0,0.452,0.0,204.1,5.243,0.188,0.017
M3R,0.642,0.0,0.483,0.002,170.1,0.831,0.3,0.458,0.416,0.0,276.4,4.128,0.369,0.005
M2C,0.699,0.0,0.508,0.004,252.0,0.0,0.0,0.0,0.453,0.0,512.0,0.0,1.0,0.0
M3C,0.628,0.0,0.463,0.003,252.0,0.0,0.0,0.0,0.418,0.0,512.0,0.0,1.0,0.0
M2O,0.701,0.0,0.51,0.004,159.4,3.382,0.1,0.3,0.453,0.0,253.8,9.652,0.35,0.015
M3O,0.634,0.001,0.469,0.003,171.6,4.432,0.1,0.3,0.419,0.0,289.2,12.18,0.477,0.032


==> csv/Dispersion_12.csv <==
Joint,19.477,0.688,31.715,0.897,209.6,8.476,2.3,1.005,0.796,0.001,1107.8,33.973,0.003,0.011
F1,1.168,0.0,1.818,0.016,186.0,39.426,2.4,1.281,0.797,0.0,1136.9,36.621,0.006,0.009
F2R,1.077,0.0,1.751,0.015,302.7,14.388,0.0,0.0,0.704,0.001,1635.1,16.531,0.18,0.009
F3R,0.986,0.0,1.665,0.009,350.5,6.515,0.9,0.7,0.629,0.001,1363.5,19.941,0.28,0.009
F2C,0.169,0.0,0.373,0.011,924.0,0.0,0.0,0.0,0.268,0.001,4096.0,0.0,1.0,0.0
F3C,0.198,0.044,0.433,0.096,773.5,193.822,0.0,0.0,0.267,0.003,3711.0,510.039,0.923,0.101
F2O,0.986,0.0,1.642,0.018,296.5,7.71,0.6,0.49,0.636,0.003,1403.1,55.657,0.279,0.005
F3O,0.738,0.023,1.306,0.033,344.3,12.57,0.7,0.64,0.492,0.014,1672.7,39.631,0.429,0.014
M1,1.168,0.0,1.827,0.01,186.9,30.373,2.2,1.536,0.797,0.0,1134.3,36.081,0.004,0.008
M2R,1.14,0.0,1.799,0.009,302.9,4.346,0.0,0.0,0.782,0.0,1632.6,6.375,0.179,0.005
M3R,1.088,0.0,1.746,0.006,350.3,9.306,1.0,0.632,0.752,0.0,1362.9,23.543,0.276,0.008
M2C,1.138,0.0,1.796,0.005,813.2,69.452,0.0,0.0,0.782,0.0,3831.4,245.751,0.946,0.049
M3C,1.079,0.0,1.739,0.005,920.4,5.004,0.0,0.0,0.753,0.0,4088.8,10.008,0.999,0.002
M2O,1.139,0.001,1.802,0.013,291.3,8.271,0.4,0.49,0.782,0.0,1348.2,37.344,0.271,0.012
M3O,1.083,0.001,1.737,0.011,329.2,11.574,0.6,0.49,0.753,0.0,1559.7,57.236,0.388,0.021


==> csv/SparseDispersionGame.csv <==
Joint,0.0,0.0,0.0,0.0,20.0,0.0,0.0,0.0,0.0,0.0,64.0,0.0,1.0,0.0
F1,1.934,0.0,4.245,0.02,6.5,0.671,1.5,1.5,1.766,0.0,37.0,1.342,0.018,0.049
F2R,1.828,0.0,3.95,0.012,8.0,0.0,0.0,0.0,1.636,0.001,40.0,0.0,0.127,0.0
F3R,1.723,0.0,3.603,0.01,10.5,0.671,1.8,1.47,1.553,0.001,45.0,1.342,0.309,0.049
F2C,1.406,0.0,2.253,0.025,20.0,0.0,0.0,0.0,1.32,0.001,64.0,0.0,1.0,0.0
F3C,1.407,0.0,2.26,0.019,20.0,0.0,0.0,0.0,1.32,0.002,64.0,0.0,1.0,0.0
F2O,1.723,0.0,3.532,0.027,10.4,1.356,1.5,1.5,1.563,0.017,44.8,2.713,0.302,0.099
F3O,1.519,0.031,2.705,0.118,12.4,1.02,0.6,1.2,1.414,0.028,48.8,2.04,0.447,0.074
M1,1.934,0.0,4.271,0.011,6.4,0.917,2.1,1.375,1.766,0.0,36.8,1.833,0.011,0.067
M2R,1.875,0.0,4.128,0.008,8.0,0.0,0.0,0.0,1.729,0.0,40.0,0.0,0.127,0.0
M3R,1.773,0.0,3.878,0.009,10.0,1.342,1.5,1.5,1.657,0.0,44.0,2.683,0.273,0.098
M2C,1.865,0.0,4.112,0.008,20.0,0.0,0.0,0.0,1.731,0.0,64.0,0.0,1.0,0.0
M3C,1.741,0.0,3.83,0.009,20.0,0.0,0.0,0.0,1.663,0.0,64.0,0.0,1.0,0.0
M2O,1.869,0.0,4.125,0.008,9.8,1.166,1.2,1.47,1.731,0.0,43.6,2.332,0.258,0.085
M3O,1.751,0.002,3.836,0.007,11.5,1.025,0.6,1.2,1.665,0.001,47.0,2.049,0.382,0.075

